Approximate Petz recovery from the geometry of density operators

We derive a new bound on the effectiveness of the Petz map as a universal recovery channel in approximate quantum error correction using the second sandwiched R\'{e}nyi relative entropy $\tilde{D}_{2}$. For large Hilbert spaces, our bound implies that the Petz map performs quantum error correction with order-$\epsilon$ accuracy whenever the data processing inequality for $\tilde{D}_{2}$ is saturated up to terms of order $\epsilon^2$ times the inverse Hilbert space dimension. Conceptually, our result is obtained by extending arXiv:2011.03473, in which we studied exact saturation of the data processing inequality using differential geometry, to the case of approximate saturation. Important roles are played by (i) the fact that the exponential of the second sandwiched R\'{e}nyi relative entropy is quadratic in its first argument, and (ii) the observation that the second sandwiched R\'{e}nyi relative entropy satisfies the data processing inequality even when its first argument is a non-positive Hermitian operator.

==> review_responses.txt <==
We thank the referees for their complimentary and helpful reviews. We have made changes to the manuscript based on the suggestions from referees, which are listed below. We have also made several other changes, enumerated in a third section of this letter below the review-specific responses. All significant changes to the text are colored in red in the updated manuscript.

REVIEWER #1:
1) We have added a sentence to the first paragraph defining density operators.

2) We have changed notation in equations (5-10) to label the twirled Petz map using \mathcal{T}, and have added the new equation (5) defining the twirled Petz map.

3) Following equation (14), we have changed "Petz map" to "maximally mixed Petz map"

4) Equation (16) has been made specific to \tilde{D}_2.

5) We have added the word "strictly" before equation 17.

6) We have added equation (2) to define \Delta \tilde{D}_{I/d}.

7) This is a great suggestion! The numerics were simple enough that we didn't think it worth including a long explanation of them in the paper, but we have added a sentence to the paragraph following equation (20) reporting favorable results from a numerical test. We changed a few surrounding sentences to make the paragraph flow better with the new information.

8) "The essential machinery of the proof" now starts a new paragraph

9) "inequality (15)" has now been changed to "a monotonicity inequality like (15)." (Or rather, 16, because the equation numbers have changed.)

10) We have added footnote 3 to clarify the definition of a "distance measure" being used in this paper.

11) We weren't sure how to make this edit, since the sentence mentioned by the reviewer already points to equation (16) (now 17). If the reviewer has a more specific suggestion we'll be happy to implement it.

12) We have changed "subspace" to "subset." (We meant "space" in the topological sense, but see how this is confusing since we were also talking about vector spaces.) The subset of strictly positive operators is indeed a submanifold (since it is an open subset of a manifold), but we have elected to just say "subset" since manifolds aren't mentioned until later in the sentence.

13) This is actually not a problem with the gradient calculation, just a problem with the definition of \Lambda(\sigma)^{-1/2} being ambiguous. We have added footnote 2 to the introduction to give a precise definition.

14) We have edited the text following equation (31) to clarify the meaning of |X|.

15) We have simplified the text after eq.(34) to remove all mentions of a family of constraints.

16) We have changed d^2 to d^{(2)} everywhere in the paper.

17) Yes, p is an operator. We have added a parenthetical before Lemma 2 to address this confusion.

18) Yes, we have added the words "at $t=0$" before equation (41).

19) A parenthetical has been added after equation (22) to define \Delta \tilde{Q}_2.

20) Yes; we have added footnote 5 to clarify the use of the inequality tr(\rho^2) < 1.

21) We have replaced this definition of "i.e." with "that is"

22) We have corrected this typo.

REVIEWER #2:

We received no comments from this reviewer.

REVIEWER #3:

1) We have changed "any" to "all" in all places where the terminology might be confusing.

2) We have changed "invertible density operator" to "strictly positive density operator" everywhere in the manuscript.

3) We have changed "at any point x" to "for all points x_0"

OTHER CHANGES:

1) Added a half-sentence to the paragraph following equation (4), to clarify our usage of the term "quantum error correction."

2) Added a new paragraph to page 4 comparing our bound to one that had been previously found in the now-added reference [13].

